High-$z$ radio Quasars in RACS I: Selection, identification, and multi-wavelength properties

Radio-bright, jetted quasars at $z>5$ serve as unique laboratories for studying supermassive black hole activity in the early Universe. In this work, we present a sample of high-$z$ jetted quasars selected from the combination of the radio Rapid ASKAP Continuum Survey (RACS) with deep wide-area optical/near-infrared surveys. From this cross-match we selected 45 new high-$z$ radio quasar candidates with S$_{888MHz}>1$ mJy and mag$z<21.3$ over an area of 16000deg$^2$. Using spectroscopic observations, we confirmed the high-$z$ nature of 24 new quasars, 13 at $4.5<z<5$ and 11 at $z>5$. If we also consider similar, in terms of radio/optical fluxes and sky position, quasars at $z>5$ already reported in the literature, the overall $z>5$ RACS sample is composed by 33 powerful quasars, expected to be ~90% complete at mag$z<21.3$ and S$_{888MHz}>1$ mJy. Having rest-frame radio luminosities in the range $\nu L_{1.4GHz}=10^{41.5}-10^{44.4}$ erg s$^{-1}$, this sample contains the most extreme radio quasars currently known in the early Universe. We also present all X-ray and radio data currently available for the sample, including new, dedicated {\it Chandra}, uGMRT, MeerKAT and ATCA observations for a sub-set of the sources. from the modelling of their radio emission, either with a single power law or a broken power law, we found that these systems have a wide variety of spectral shapes with most quasars (22) having a flat radio emission (i.e., $-0.5<\alpha_{r}<0.5$). At the same time, the majority of the sources with X-ray coverage present a high-energy luminosity larger than the one expected from the X-ray corona only. Both the radio and X-ray properties of the high-$z$ RACS sample suggest that many of these sources have relativistic jets oriented close to our line of sight. (i.e., blazars) and can therefore be used to perform statistical studies on the entire jetted population at high redshift.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

